The Firmamento platform

This paper introduces Firmamento, a new online platform designed for astronomical research, particularly for studying blazars and other multi-messenger emitters. Firmamento provides access to a wealth of astronomical data, including imaging, spectral, and timing information, along with tools for data analysis and machine learning. A key feature is the Error Region Counterpart Identifier (ERCI), which helps locate potential counterparts to gamma-ray and other high-energy sources pinpointing objects exhibiting blazar-like characteristics. Firmamento grants access to spectral data across the entire electromagnetic spectrum, offering well-populated SED generation and VHE detectability estimation. The platform also supports user-provided data, allowing researchers to incorporate their own source lists.

==> instructions.txt <==
Dear Author,

Here are a few suggestions, in order to make an Editor's life easier.


Authors should always double-check warning messages.  

--Bibliography-- We warmly suggest to use mem_demo_bib.tex as a template for your proceedings. In order to properly compile this version you need to construct a bibliography file, exporting citations from ADS, e.g. bonifacio.bib. This will automatically produce the bibliography in the correct format with the A&A style. 
In case this is not suitable for you, you can make the bibliography yourself. Note that this should be done with the bibliography style shown in mem_demo.tex. No other bibliography format will be accepted.

--Figures-- Figures may be in several formats, e.g. EPS, JPEG, PNG, PDF. However, the only accepted PDF files are original adobe acrobat PDF. Conversion from other formats to PDF - through the use of either unix-commands or software available on the web - should be avoided.

For any questions/comments please contact me (giuliana.fiorentino@inaf.it) and/or the Memorie della SAIt editorial board (memsait.editorialboard@inaf.it).

Thanks you in advance for your collaboration,

Giuliana Fiorentino
Editor in Chief


